On the advantages of stochastic encoders

Stochastic encoders have been used in rate-distortion theory and neural compression because they can be easier to handle. However, in performance comparisons with deterministic encoders they often do worse, suggesting that noise in the encoding process may generally be a bad idea. It is poorly understood if and when stochastic encoders do better than deterministic encoders. In this paper we provide one illustrative example which shows that stochastic encoders can significantly outperform the best deterministic encoders. Our toy example suggests that stochastic encoders may be particularly useful in the regime of "perfect perceptual quality".

==> rdcurve.dat <==
n vq uq
1 1.0000 1.0000
2 0.5947 0.3634
3 0.3161 0.1730
4 0.1894 0.0997
5 0.1249 0.0645
6 0.0881 0.0451
7 0.0654 0.0332
8 0.0504 0.0255
9 0.0400 0.0202
10 0.0325 0.0164
11 0.0269 0.0135
12 0.0226 0.0114
13 0.0193 0.0097
14 0.0167 0.0084
15 0.0145 0.0073
16 0.0128 0.0064
17 0.0113 0.0057
18 0.0101 0.0051
19 0.0091 0.0046
20 0.0082 0.0041
21 0.0074 0.0037
22 0.0068 0.0034
23 0.0062 0.0031
24 0.0057 0.0029
25 0.0053 0.0026
26 0.0049 0.0024
27 0.0045 0.0023
28 0.0042 0.0021
29 0.0039 0.0020
30 0.0037 0.0018
31 0.0034 0.0017
32 0.0032 0.0016
